High-redshift Cosmology by Gamma-Ray Bursts: an overview

Several correlations among Gamma-Ray Bursts (GRBs) quantities, both in the prompt and afterglow emissions, have been established during the last decades, thus enabling the standardization of GRBs as cosmological probes. Since GRBs are observed up to redshift $z \sim 9$, they represent a valuable tool to fill in the gap of information on the Universe evolution between the farthest type Ia supernovae and the Cosmic Microwave Background Radiation and to shed new light on the current challenging cosmological tensions. Without claiming for completeness, here we describe the state of the art of GRB correlations, their theoretical interpretations, and their cosmological applications both as standalone probes and in combination with other probes. In this framework, we pinpoint the importance of correcting the correlations for selection biases and redshift evolution to derive intrinsic relations, the assets of combining probes at different scales, and the need for the employment of the appropriate cosmological likelihood to precisely constrain cosmological parameters. Furthermore, we emphasize the benefits of the cosmographic approach to avoid any cosmological assumptions and the valuable applications of machine learning techniques to reconstruct GRB light curves and predict unknown GRB redshifts. Finally, we stress the relevance of all these factors, along with future observations, to definitely boost the power of GRBs in cosmology.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



